Very high-energy gamma rays from GRB 180720B and GRB 190829A with external Compton emission

Gamma-ray bursts (GRBs) comprise of short, bright, energetic flashes of emission from extragalactic sources followed by a longer afterglow phase of decreased brightness. Recent discoveries of very-high-energy (VHE, $\gtrsim 100$ GeV) afterglow emission from GRB 180720B and GRB 190829A by H.E.S.S. have raised questions regarding the emission mechanism responsible. We interpret these observed late-time emission to be the result of inverse Compton emission of ultra-relativistic electrons in the GRB blastwave in an external radiation field, i.e., external Compton (EC), considering both the wind and interstellar medium scenarios. We present predictions of multiwavelength light curves and energy spectra, ranging from optical to VHE, and include the synchrotron and synchrotron self-Compton (SSC) radiation mechanisms as well. We corrected the EC and SSC model for the $\gamma$-ray attenuation by absorption of photons through their interaction with the extragalactic background light (EBL). We compared our results to multiwavelength data and found that EC gives a satisfactory fit for a given set of fixed model parameters for GRB 180720B, whereas SSC result in a better fit for GRB 190829A. For both GRBs a wind environment is preferred over constant density inter-stellar medium, and the Cosmic Microwave Background as the external radiation field. However, with more data and an effective optimisation tool we can find a more robust fit of the model, implying better constraints on the GRB environment and the particle energy requirements for the emission observed at late times. This has consequences for future observations of GRBs at these extreme energies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
